Combining the Maximum Overlap Method with Multiwavelets for Core-Ionisation Energy Calculations

We present a protocol for computing core-ionisation energies for molecules, which is essential for reproducing X-Ray photoelectron spectroscopy experiments. The electronic structure of both the ground state and the core-ionised states are computed using Multiwavelets and Density-Functional Theory, where the core ionisation energies are computed by virtue of the $\Delta$SCF method. To avoid the collapse of the core-hole state or its delocalisation, we make use of the Maximum Overlap Method, which provides a constraint on the orbital occupation. Combining Multiwavelets with the Maximum Overlap Method allows for the first time an all-electron calculation of core-ionisation energies with Multiwavelets, avoiding known issues connected to the use of Atomic Orbitals (slow convergence with respect to the basis set limit, numerical instabilities of core-hole states for large systems). We show that our results are consistent with previous Multiwavelet calculations which made use of pseudopotentials, and are generally more precise than corresponding Atomic Orbital calculations. We analyse the results in terms of precision compared to both Atomic Orbital calculations and Multiwavelets+pseudopotentials calculations. Moreover, we demonstrate how the protocol can be applied to target molecules of relatively large size. Both closed-shell and open-shell methods have been implemented.

==> MRChemMOMPaperFinalData/alaninerestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
Cprime	300.1821941461961	300.23526549418466	301.5015562272638	300.48768511387607	300.27653329290297
Calpha	298.3319454360953	298.34791314783115	299.6056168792802	298.6167358554012	298.38679195989425
Cbeta	297.28608012613915	297.3085655509867	298.7354507161417	297.6448772345411	297.3487016662584
N1	413.0083751181498	413.0155175062964	414.6913907775106	413.4641748326539	413.07790841550377
O1	546.8192289885797	546.834811817132	548.6314604104755	547.3533495275915	546.9179816888773
O2	545.2213914596763	545.2339757734171	547.0857444673402	545.7368066236359	545.3131315936917


==> MRChemMOMPaperFinalData/alanineunrestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
Cprime	293.169479962433	293.2489328842439	294.55558565311367	293.43102496734537	293.2377916779733
Calpha	291.3119765798553	291.3662029360348	292.65971694009204	291.5656132437216	291.3550145223362
Cbeta	290.27940874210503	290.3331251146442	291.7922741417733	290.5983522766055	290.32877410221045
N1	404.9088158190924	404.94837884810704	406.6981222790182	405.32397361449694	404.9687242841755
O1	537.6742427046855	537.7167394981566	539.631211741118	538.160122470812	537.758733378887
O2	536.0715852078481	536.1190896356316	538.0818324416014	536.5426882392148	536.1520701504905


==> MRChemMOMPaperFinalData/ethanolrestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM - 0.0001)	MW (IMOM - 1e-05)	MW (IMOM - 1e-06)	MW (IMOM - 1e-07)	MW (IMOM - 1e-08)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
C1	298.2879950894917	298.2875423950115	298.28726380756024	298.2878106939654	298.2877827868403	298.3169610125699	299.6563699909143	298.62276122719095	298.36571806351276
C2	296.76378697796224	296.7613470885048	296.76134988103144	296.76130475280934	296.7613689674343	296.7696081317447	298.1964744930706	297.09867050877847	296.8116122464344


==> MRChemMOMPaperFinalData/glycinerestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
Cprime	300.39312541527283	300.4465733354459	301.7045197739826	300.6907552139037	300.48708223557605
Calpha	298.4734329927363	298.4923588040365	299.78211134982394	298.7874856235967	298.52734232202874
N1	413.2974276723986	413.30394622514586	414.9682037612593	413.75232468652393	413.3663525639713
O1	546.9666401109597	546.9745586111985	548.7433966263561	547.4840239621781	547.0567330751237
O2	545.3435195218668	545.3585337160325	547.1836105634411	545.8528868507719	545.4371658018881


==> MRChemMOMPaperFinalData/glycineunrestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
Cprime	293.3797732731983	293.458122863331	294.75725267260987	293.63329175577474	293.4474846649191
Calpha	291.4580299970913	291.5107256004626	292.83770613266734	291.73691823382796	291.5001738633191
N1	405.1962687108765	405.236047008716	406.9731167727514	405.6103412210623	405.25555780188824
O1	537.8189438439654	537.8586245629367	539.743112360833	538.290689704052	537.8973368165025
O2	536.195768882993	536.2430067501059	538.180115017246	536.6588010116848	536.2760990602255


==> MRChemMOMPaperFinalData/relaxed_C2H3FrestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM - 0.0001)	MW (IMOM - 1e-05)	MW (IMOM - 1e-06)	MW (IMOM - 1e-07)	MW (IMOM - 1e-08)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
C1	299.3349504768373	299.3379224197032	299.3382690964476	299.33799956084425	299.33799331785	299.3537480179891	300.820935603223	299.6703911366185	299.4142174534609
C2	296.9893929510867	296.9917586302032	296.9917715933279	296.9917433905327	296.9917376480814	296.99563025788484	298.49772683927404	297.3305273697533	297.0456263605138


==> MRChemMOMPaperFinalData/relaxed_ethanolrestrictedCoreBEData.tsv <==
Core Hole Orbital	MW (IMOM - 0.0001)	MW (IMOM - 1e-05)	MW (IMOM - 1e-06)	MW (IMOM - 1e-07)	MW (IMOM - 1e-08)	MW (AE/PSP)	def2-SVP	def2-TZVP	def2-QZVP
C1	298.272927	298.272728	298.272422	298.272902	298.273122	298.302768	299.641866	298.607802	298.351671
C2	296.785115	296.78293	296.782901	296.782872	296.782851	296.790094	298.216461	297.119053	296.832745


==> ethanolrestrictedEnergiesData.tsv <==
Basis Set	gs	C1	C2
MW (IMOM - 0.0001)	-4215.617055528579	-3917.3290604390872	-3918.8532685506166
MW (IMOM - 1e-05)	-4215.621358442896	-3917.3338160478843	-3918.860011354391
MW (IMOM - 1e-06)	-4215.62145255513	-3917.3341887475704	-3918.860102674099
MW (IMOM - 1e-07)	-4215.621453124092	-3917.3336424301265	-3918.8601483712823
MW (IMOM - 1e-08)	-4215.621453469875	-3917.333670683034	-3918.8600845024403
MW (AE/PSP)	[-1724.3475063569801, -1724.3357858687918]	-1426.0305453444103	-1427.5661777370472
def2-SVP	-4210.314701715208	-3910.6583317242935	-3912.118227222137
def2-TZVP	-4215.216083153865	-3916.593321926674	-3918.1174126450865
def2-QZVP	-4215.558830829624	-3917.193112766111	-3918.74721858319


==> relaxed_C2H3FrestrictedEnergiesData.tsv <==
Basis Set	gs	C1	C2
MW (IMOM - 0.0001)	-4835.843340098611	-4536.508389621774	-4538.853947147524
MW (IMOM - 1e-05)	-4835.853952942197	-4536.5160305224945	-4538.862194311994
MW (IMOM - 1e-06)	-4835.854127889647	-4536.5158587932	-4538.862356296319
MW (IMOM - 1e-07)	-4835.8541289768655	-4536.516129416021	-4538.8623855863325
MW (IMOM - 1e-08)	-4835.854130049957	-4536.516136732107	-4538.862392401876
MW (AE/PSP)	[-1898.5844331564736, -1898.5648521152045]	-1599.2306851384844	-1601.5692218573197
def2-SVP	-4829.837702060722	-4529.016766457499	-4531.339975221448
def2-TZVP	-4835.507673137522	-4535.8372820009035	-4538.177145767769
def2-QZVP	-4835.7993591277145	-4536.385141674254	-4538.753732767201

